Measurement of exclusive $\gamma\gamma\rightarrow \ell^+\ell^-$ production in proton-proton collisions at $\sqrt{s} = 7$ TeV with the ATLAS detector

This Letter reports a measurement of the exclusive $\gamma\gamma\rightarrow \ell^+\ell^- (\ell=e, \mu)$ cross-section in proton-proton collisions at a centre-of-mass energy of 7 TeV by the ATLAS experiment at the LHC, based on an integrated luminosity of $4.6$ fb$^{-1}$. For the electron or muon pairs satisfying exclusive selection criteria, a fit to the dilepton acoplanarity distribution is used to extract the fiducial cross-sections. The cross-section in the electron channel is determined to be $\sigma_{\gamma\gamma\rightarrow e^+e^-}^{\mathrm{excl.}} = 0.428 \pm 0.035 (\mathrm{stat.}) \pm 0.018 (\mathrm{syst.})$ pb for a phase-space region with invariant mass of the electron pairs greater than 24 GeV, in which both electrons have transverse momentum $p_\mathrm{T}>12$ GeV and pseudorapidity $|\eta|<2.4$. For muon pairs with invariant mass greater than 20 GeV, muon transverse momentum $p_\mathrm{T}>10$ GeV and pseudorapidity $|\eta|<2.4$, the cross-section is determined to be $\sigma_{\gamma\gamma\rightarrow \mu^+\mu^- }^{\mathrm{excl.}} = 0.628 \pm 0.032 (\mathrm{stat.}) \pm 0.021 (\mathrm{syst.})$ pb. When proton absorptive effects due to the finite size of the proton are taken into account in the theory calculation, the measured cross-sections are found to be consistent with the theory prediction.

==> Metadata.txt <==
Title:
Measurement of exclusive $\gamma\gamma\rightarrow \ell^+\ell^-$ production in proton--proton collisions at $\sqrt{s} = 7$ TeV with the ATLAS detector




Abstract:
This Letter reports a measurement of the exclusive $\gamma\gamma\rightarrow \ell^+\ell^- (\ell=e, \mu)$ cross-section in proton--proton collisions
at a centre-of-mass energy of 7 TeV by the ATLAS experiment at the LHC, based on an integrated luminosity of $4.6$ fb$^{-1}$.
For the electron or muon pairs satisfying exclusive selection criteria, a fit to the dilepton acoplanarity distribution is used to extract the fiducial cross-sections.
The cross-section in the electron channel is determined to be
$\sigma_{\gamma\gamma\rightarrow e^+e^-}^{\mathrm{excl.}} = 0.428 \pm 0.035 (\mathrm{stat.}) \pm 0.018 (\mathrm{syst.})$ pb for a phase-space region with invariant mass of the electron pairs greater than 24 GeV, in which both electrons have transverse momentum $p_\mathrm{T}>12$ GeV and pseudorapidity $|\eta|<2.4$.
For muon pairs with invariant mass greater than 20 GeV, muon transverse momentum $p_\mathrm{T}>10$ GeV and pseudorapidity $|\eta|<2.4$, the cross-section is determined to be
$\sigma_{\gamma\gamma\rightarrow \mu^+\mu^- }^{\mathrm{excl.}} = 0.628 \pm 0.032 (\mathrm{stat.})  \pm 0.021 (\mathrm{syst.})$ pb.
When proton absorptive effects due to the finite size of the proton are taken into account in the theory calculation,
the measured cross-sections are found to be consistent with the theory prediction.



Comments: 
12 pages + references + author list + cover pages (34 pages total), 
4 figures, 3 tables, 
submitted to Phys. Lett. B, 
All figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/STDM-2014-13/



CERN Preprint ID: 
CERN-PH-EP-2015-134

